The Unintended Consequences of Minimizing the Price of Anarchy in Congestion Games

This work focuses on the design of taxes in atomic congestion games, a commonly studied model for competitive resource sharing. While most related studies focus on optimizing either the worst- or best-case performance (i.e., Price of Anarchy (PoA) or Price of Stability (PoS)), we investigate whether optimizing for the PoA has consequences on the PoS. Perhaps surprisingly, our results reveal a fundamental trade-off between the two performance metrics. Our main result demonstrates that the taxation rule that optimizes the PoA inherits a matching PoS, implying that the best outcome is no better than the worst outcome under such a design choice. We then study this trade-off in terms of the Pareto frontier between the PoA and PoS. Our results also establish that any taxes with PoS equal to 1 incur a much higher PoA, and that, in several well-studied cases, the untaxed setting lies strictly above the Pareto frontier.

==> aupos.dat <==
poa       aupos
2.0121    2.0121
2.0533    1.9730
2.0944    1.9265
2.1356    1.8792
2.1767    1.8305
2.2179    1.7800
2.2591    1.7330
2.3002    1.6898
2.3414    1.6280
2.3825    1.5752
2.4237    1.5225
2.4649    1.4672
2.5061    1.4099
2.5472    1.3529
2.5884    1.2910
2.6295    1.2295
2.6707    1.1764
2.7119    1.1472
2.7530    1.1239
2.7942    1.1024
2.8354    1.0798
2.8765    1.0588
2.9177    1.0381
2.9588    1.0187
3.0000    1.0023

==> aupos2.dat <==
poa             upos
5.1010          5.101
5.4311          4.7249
5.7602          4.3331
6.0893          3.8965
6.4183          3.4237
6.7474          2.9119
7.0765          2.2914
7.4056          1.7706
7.7347          1.4201
8.0638          1.3196
8.3928          1.2632
8.7219          1.2187
9.0510          1.1810
9.3801          1.1701
9.7092          1.1605
10.0383         1.1366
10.3673         1.1172
10.6964         1.0999
11.0255         1.0949
11.3546         1.0739
11.6837         1.0626
12.0127         1.0523
12.341          1.0471
12.6702         1.0448
13.0000         1.0445

==> lpos.dat <==
poa                 lpos               
2.012066948275423   2.012066948275423  
2.0614636008617326  1.753081063235914  
2.11086025344778    1.7023546639413634 
2.160256906034346   1.6448524554201922 
2.209653558620204   1.5809156088369216 
2.259050211206601   1.5367219620574724 
2.3084468637928324  1.4877403090206216 
2.3578435163789604  1.4364132517490904 
2.40724016896527    1.3826716432813744 
2.4566368215514913  1.328091105106489  
2.5060334741376384  1.268568989574633  
2.555430126723865   1.2096541439488107 
2.604826779310456   1.1517080612917479 
2.654223431896348   1.1302740997417757 
2.703620084482689   1.1096233591466316 
2.7530167370692427  1.0897136801260356 
2.802413389655011   1.0705058757835029 
2.8518100422413353  1.0519634742719983 
2.9012066948281756  1.034052487658965  
2.950603347413743   1.0167412040083577 
3.0000000000006506  1.0                

==> lpos2.dat <==
 5.10097422     5.10097422
 5.49592551     3.71772083
 5.8908768      3.26145735
 6.28582809     2.78319101
 6.68077938     2.25816387
 7.07573067     1.72581785
 7.47068196     1.26215765
 7.86563324     1.17095306
 8.26058453     1.09204124
 8.65553582     1.03979698
 9.05048711     1.        
 9.4454384      1.        
 9.84038969     1.        
10.23534098     1.        
10.63029227     1.        
11.02524356     1.        
11.42019484     1.        
11.81514613     1.        
12.21009742     1.        
12.60504871     1.        
13.             1.        

==> upos.dat <==
poa                 upos
2.0121              2.0120                  
2.0615              1.9583
2.1109              1.9036
2.1603              1.8475
2.2097              1.7898
2.2591              1.7305
2.3085              1.6695
2.3579              1.6070
2.4073              1.5429
2.4567              1.4771
2.5061              1.4099
2.5554              1.3413
2.6048              1.2643
2.6542              1.1969
2.6707              1.1764
2.7036              1.1524
2.7119              1.1472
2.7530              1.1233
2.8024              1.0963
2.8518              1.0705
2.9012066948275423  1.0459245996247104
2.950603347413771   1.0224468677931955
3.0                 1.0
